DDSL: Deep Differentiable Simplex Layer for Learning Geometric Signals

We present a Deep Differentiable Simplex Layer (DDSL) for neural networks for geometric deep learning. The DDSL is a differentiable layer compatible with deep neural networks for bridging simplex mesh-based geometry representations (point clouds, line mesh, triangular mesh, tetrahedral mesh) with raster images (e.g., 2D/3D grids). The DDSL uses Non-Uniform Fourier Transform (NUFT) to perform differentiable, efficient, anti-aliased rasterization of simplex-based signals. We present a complete theoretical framework for the process as well as an efficient backpropagation algorithm. Compared to previous differentiable renderers and rasterizers, the DDSL generalizes to arbitrary simplex degrees and dimensions. In particular, we explore its applications to 2D shapes and illustrate two applications of this method: (1) mesh editing and optimization guided by neural network outputs, and (2) using DDSL for a differentiable rasterization loss to facilitate end-to-end training of polygon generators. We are able to validate the effectiveness of gradient-based shape optimization with the example of airfoil optimization, and using the differentiable rasterization loss to facilitate end-to-end training, we surpass state of the art for polygonal image segmentation given ground-truth bounding boxes.

==> loss-figures/optim1to3_loss.csv <==
,class,confidence,iteration,loss
0,1,0.9999582767486572,1,18.614580154418945
1,1,0.9999160766601562,2,16.851133346557617
2,1,0.9998612403869629,3,15.018811225891113
3,1,0.9997475743293762,4,13.17309856414795
4,1,0.9996077418327332,5,11.48318099975586
5,1,0.9994078874588013,6,9.737885475158691
6,1,0.9986728429794312,7,7.673464298248291
7,1,0.9934792518615723,8,5.4135589599609375
8,1,0.9307884573936462,9,2.7670321464538574
9,3,0.542768120765686,10,0.6110730171203613
10,3,0.93772953748703,11,0.06429386138916016
11,3,0.991637647151947,12,0.008397102355957031
12,3,0.9983513355255127,13,0.0016498565673828125
13,3,0.9996389150619507,14,0.00036144256591796875
14,3,0.9998866319656372,15,0.00011348724365234375
15,3,0.9999521970748901,16,4.76837158203125e-05
16,3,0.9999788999557495,17,2.09808349609375e-05
17,3,0.9999886751174927,18,1.1444091796875e-05
18,3,0.999992847442627,19,7.62939453125e-06
19,3,0.9999953508377075,20,3.814697265625e-06
20,3,0.9999967813491821,21,3.814697265625e-06
21,3,0.9999979734420776,22,1.9073486328125e-06
22,3,0.9999984502792358,23,1.9073486328125e-06
23,3,0.9999990463256836,24,0.0
24,3,0.9999988079071045,25,1.9073486328125e-06
25,3,0.9999991655349731,26,0.0
26,3,0.9999988079071045,27,1.9073486328125e-06
27,3,0.9999992847442627,28,0.0
28,3,0.9999988079071045,29,1.9073486328125e-06
29,3,0.9999991655349731,30,0.0
30,3,0.9999991655349731,31,0.0
31,3,0.9999984502792358,32,1.9073486328125e-06
32,3,0.9999992847442627,33,0.0
33,3,0.9999984502792358,34,1.9073486328125e-06
34,3,0.9999994039535522,35,0.0
35,3,0.9999985694885254,36,1.9073486328125e-06
36,3,0.9999991655349731,37,0.0
37,3,0.9999985694885254,38,1.9073486328125e-06
38,3,0.9999994039535522,39,0.0
39,3,0.9999986886978149,40,1.9073486328125e-06
40,3,0.9999992847442627,41,0.0
41,3,0.9999984502792358,42,1.9073486328125e-06
42,3,0.9999992847442627,43,0.0
43,3,0.9999986886978149,44,1.9073486328125e-06
44,3,0.9999996423721313,45,0.0
45,3,0.9999990463256836,46,0.0
46,3,0.9999982118606567,47,1.9073486328125e-06
47,3,0.9999991655349731,48,0.0
48,3,0.9999984502792358,49,1.9073486328125e-06
49,3,0.9999992847442627,50,0.0
50,3,0.9999985694885254,51,1.9073486328125e-06
51,3,0.9999995231628418,52,0.0
52,3,0.9999986886978149,53,1.9073486328125e-06
53,3,0.9999995231628418,54,0.0
54,3,0.9999986886978149,55,1.9073486328125e-06
55,3,0.9999995231628418,56,0.0
56,3,0.9999986886978149,57,1.9073486328125e-06
57,3,0.9999994039535522,58,0.0
58,3,0.9999985694885254,59,1.9073486328125e-06
59,3,0.9999994039535522,60,0.0
60,3,0.9999984502792358,61,1.9073486328125e-06
61,3,0.9999994039535522,62,0.0
62,3,0.9999983310699463,63,1.9073486328125e-06
63,3,0.9999992847442627,64,0.0
64,3,0.9999983310699463,65,1.9073486328125e-06
65,3,0.9999992847442627,66,0.0
66,3,0.9999982118606567,67,1.9073486328125e-06
67,3,0.9999992847442627,68,0.0
68,3,0.9999982118606567,69,1.9073486328125e-06
69,3,0.9999992847442627,70,0.0
70,3,0.9999982118606567,71,1.9073486328125e-06
71,3,0.9999991655349731,72,0.0
72,3,0.9999980926513672,73,1.9073486328125e-06
73,3,0.9999991655349731,74,0.0
74,3,0.9999979734420776,75,1.9073486328125e-06
75,3,0.9999991655349731,76,0.0
76,3,0.9999980926513672,77,1.9073486328125e-06
77,3,0.9999991655349731,78,0.0
78,3,0.9999978542327881,79,1.9073486328125e-06
79,3,0.9999990463256836,80,0.0
80,3,0.9999977350234985,81,1.9073486328125e-06
81,3,0.9999990463256836,82,0.0
82,3,0.9999977350234985,83,1.9073486328125e-06
83,3,0.9999990463256836,84,0.0
84,3,0.9999974966049194,85,1.9073486328125e-06
85,3,0.9999988079071045,86,1.9073486328125e-06
86,3,0.9999995231628418,87,0.0
87,3,0.9999988079071045,88,1.9073486328125e-06
88,3,0.9999995231628418,89,0.0
89,3,0.9999988079071045,90,1.9073486328125e-06
90,3,0.9999995231628418,91,0.0
91,3,0.9999988079071045,92,1.9073486328125e-06
92,3,0.9999995231628418,93,0.0
93,3,0.9999986886978149,94,1.9073486328125e-06
94,3,0.9999995231628418,95,0.0
95,3,0.9999986886978149,96,1.9073486328125e-06
96,3,0.9999995231628418,97,0.0
97,3,0.9999985694885254,98,1.9073486328125e-06
98,3,0.9999995231628418,99,0.0


==> loss-figures/optim_airfoil_loss.csv <==
,iteration,loss,ClCd
0,1,5.921032428741455,-0.4333171546459198
1,2,5.047001361846924,-0.2465532124042511
2,3,4.072958469390869,-0.01815730333328247
3,4,3.0118157863616943,0.2645415961742401
4,5,2.5087149143218994,0.4161076843738556
5,6,2.4870636463165283,0.42295733094215393
6,7,2.0823726654052734,0.5569571256637573
7,8,1.7437630891799927,0.6794837713241577
8,9,1.4127689599990845,0.8114004135131836
9,10,1.2439165115356445,0.8846899271011353
10,11,1.1166037321090698,0.943305253982544
11,12,0.5439561009407043,1.2624661922454834
12,13,0.18208356201648712,1.5732874870300293
13,14,0.13680334389209747,1.630130648612976
14,15,0.12501147389411926,1.6464303731918335
15,16,0.11157749593257904,1.6659678220748901
16,17,0.09722741693258286,1.6881868839263916
17,18,0.09071628749370575,1.6988085508346558
18,19,0.08476538956165314,1.7088550329208374
19,20,0.07981973886489868,1.7174761295318604
20,21,0.07547681778669357,1.7252695560455322
21,22,0.07295098155736923,1.729905605316162
22,23,0.07020168006420135,1.735044002532959
23,24,0.06730574369430542,1.7405664920806885
24,25,0.06508039683103561,1.7448914051055908
25,26,0.06295082718133926,1.7490999698638916
26,27,0.06105446070432663,1.7529079914093018
27,28,0.05988331884145737,1.7552893161773682
28,29,0.05830182135105133,1.7585422992706299
29,30,0.05709824711084366,1.761047601699829
30,31,0.0559777170419693,1.7634038925170898
31,32,0.054587963968515396,1.7663593292236328
32,33,0.053828589618206024,1.7679901123046875
33,34,0.05242684856057167,1.7710309028625488
34,35,0.05153105407953262,1.7729954719543457
35,36,0.05030510202050209,1.775712013244629
36,37,0.049199722707271576,1.7781898975372314
37,38,0.048366449773311615,1.780076265335083
38,39,0.047422051429748535,1.7822339534759521
39,40,0.046639248728752136,1.784038782119751
40,41,0.045313891023397446,1.7871294021606445
41,42,0.04433303698897362,1.7894458770751953
42,43,0.04304051026701927,1.7925379276275635
43,44,0.028479717671871185,1.8312406539916992
44,45,0.013671623542904854,1.8830742835998535
45,46,0.010130724869668484,1.899348497390747
46,47,0.007223912049084902,1.915006399154663
47,48,0.005453845486044884,1.926149845123291
48,49,0.004525130148977041,1.9327309131622314


==> rebuttal/README.txt <==

To create a sample ICCV rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).


==> runtime-figures/fig-analytical-runtime/npointsj0.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
0,16,5,3.2764732837677,7.178068161010742,4.272562265396072,3.5711050033569336,54.880499839782715,6.54709339141845
0,16,10,2.6129066944122314,7.965445518493652,0.6979703903198207,0.9906291961669922,131.10613822937012,9.175813198089571
0,16,15,3.146028518676757,7.706642150878906,1.7522931098937828,2.4429500102996826,187.28613853454587,12.58006691932681
0,16,20,3.9456844329833967,7.495403289794921,1.0434508323669318,6.64234757423398,172.4860668182373,19.234848022460938
0,16,25,4.3141186237335205,7.527589797973633,0.5549550056457502,6.4545512199401855,214.1568660736084,27.99161672592166
0,16,30,3.877180814743042,7.103323936462402,1.681822538375851,9.196072816848755,262.3152732849121,32.30023384094238
0,16,35,0.15813708305358842,3.452181816101074,4.054421186447142,7.411742210388184,315.219521522522,17.355483770370427
0,16,40,0.03536939620971635,3.3091306686401367,2.9163300991058323,7.897794246673584,357.83398151397705,17.850834131240788
0,16,45,4.4136881828308105,7.76982307434082,1.638221740722635,1.8668174743652344,388.369083404541,20.929408073425236
0,16,50,0.05368590354919478,3.4433603286743164,4.487526416778565,15.702140331268367,453.8462162017823,9.756278991699162


==> runtime-figures/fig-analytical-runtime/npointsj1.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
1,16,5,4.1946351528167725,8.183121681213379,0.3754258155822754,6.644028425216675,93.71542930603027,5.818486213684082
1,16,10,4.187911748886108,8.712530136108398,0.515526533126831,3.400146961212158,171.8834638595581,15.096455812454224
1,16,15,3.1062662601470947,7.159113883972168,1.7552316188812256,3.12431454658514,258.7543725967407,27.49525904655451
1,16,20,4.301518201828003,7.8078508377075195,0.9736120700836182,8.58675241470337,205.9863805770874,25.076788663864136
1,16,25,4.852426052093506,8.66544246673584,0.8156359195709211,2.850264310836792,267.894983291626,29.366278648376465
1,16,30,0.4908502101898198,4.328250885009766,5.1347076892852765,9.848952293395996,319.2075490951538,17.071759700775146
1,16,35,0.09480118751525879,4.012942314147949,5.464684963226318,10.298436880111694,377.3115873336792,17.476290464401245
1,16,40,0.16692280769348145,4.111170768737793,8.682078123092639,17.917293310165462,417.2903299331665,33.70068073272705
1,16,45,1.1834561824798584,9.532570838928223,3.623127937316891,1.8727481365203857,458.5719108581543,12.236005067825317
1,16,50,1.4166176319122314,9.558320045471191,2.507245540618875,1.3538300991057781,497.7753162384033,4.241573810577336


==> runtime-figures/fig-analytical-runtime/npointsj2.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
2,16,5,4.564696550369264,10.57589054107666,1.307183504104616,2.1501123905181885,93.04237365722656,6.241750717163072
2,16,10,4.893559217453002,9.457826614379883,1.013714075088501,5.048978328704862,186.80095672607425,31.08137845993039
2,16,15,4.857313632965088,9.73665714263916,0.6420195102691633,5.135381221771269,256.35087490081787,21.390074491500854
2,16,20,4.437422752380371,7.933855056762695,1.4035701751708984,8.697789907455444,238.16978931427002,26.0873019695282
2,16,25,0.35329461097717196,4.530191421508789,11.196154356002783,3.6792278289794353,296.60165309906006,19.829267263412476
2,16,30,4.471719264984131,8.671402931213379,3.118294477462765,2.283787727355957,330.7352066040039,50.35309791564936
2,16,35,0.7444679737091064,5.012989044189453,10.339981317520117,21.990019083023014,418.9733266830444,36.43044829368591
2,16,40,6.217604875564575,10.539770126342773,8.466565608978254,4.344463348388672,465.3586149215698,32.11905360221863
2,16,45,0.13645291328430087,4.472851753234863,6.159836053848267,15.92710018157959,521.3140249252319,46.70420289039612
2,16,50,0.12388825416564853,4.568934440612793,6.750094890594482,14.689475297927856,584.9175453186035,19.3520188331604


==> runtime-figures/fig-analytical-runtime/npointsj3.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
3,16,5,4.139220714569092,9.41324234008789,4.507100582122797,9.082871675491319,101.31442546844482,12.996494770050049
3,16,10,4.300588369369507,9.609222412109375,6.211346387863143,7.332658767700167,141.51835441589355,21.214091777801485
3,16,15,5.266362428665161,10.696768760681152,2.4770319461822474,12.667608261108398,219.1336154937744,24.912452697753935
3,16,20,2.8040587902069083,9.136676788330078,4.313176870346068,17.139297723770085,327.7095556259155,17.293614149093628
3,16,25,2.391594648361205,9.489655494689941,4.7114610671997035,27.243262529373226,448.0830430984497,26.84281468391407
3,16,30,4.844278097152708,16.891956329345703,5.3575158119201305,87.69636154174793,645.9487676620483,193.6532139778136
3,16,35,0.6523430347442627,13.545393943786621,11.212563514709466,30.51061034202587,797.6887226104736,32.373392581939584
3,16,40,0.8679211139678955,14.820218086242676,9.453171491622918,37.225890159606934,985.9474897384644,54.22271490097046
3,16,45,2.0241081714630127,21.448969841003418,9.396803379058838,49.42750334739685,1175.7827997207642,326.42056941986084
3,16,50,6.359690427780151,26.55482292175293,11.761629581451416,27.18600630760193,1491.3705587387085,46.229004859924316


==> runtime-figures/fig-analytical-runtime/resj0.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
0,4,10,2.5974273681640625,5.129337310791016,1.0773360729217538,3.220534324645996,86.4788293838501,15.228015184402466
0,8,10,2.8280138969421387,5.426764488220215,0.805002450942994,3.0625224113464355,87.73159980773926,13.718229532241821
0,16,10,2.743375301361084,7.244229316711426,0.26623010635375977,3.155183792114258,135.50126552581787,10.658061504363985
0,32,10,0.24655461311340332,22.389531135559082,0.28738975524902344,4.658830165863037,679.7868013381958,4.646086692809945


==> runtime-figures/fig-analytical-runtime/resj1.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
1,4,10,4.493868350982666,7.77745246887207,0.13188719749450595,4.592370986938477,102.68056392669678,14.823615550994873
1,8,10,3.740936517715454,7.1457624435424805,0.754094123840332,2.5617241859436035,108.73353481292725,11.472570896148682
1,16,10,3.6710679531097403,7.9250335693359375,2.2443175315856934,4.532104730606051,173.23994636535645,14.207190275192232
1,32,10,1.7678916454315203,14.593005180358887,2.109140157699585,0.9410738945007324,681.3739538192749,64.31213617324829


==> runtime-figures/fig-analytical-runtime/resj2.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
2,4,10,4.586499929428101,8.390307426452637,0.6823778152465803,7.588875293731704,135.48564910888672,15.13836979866025
2,8,10,4.385685920715332,8.267879486083984,1.072347164154051,9.488040208816557,138.40949535369873,30.51425218582142
2,16,10,4.852169752120972,9.47582721710205,0.5114972591400146,5.417507886886568,187.6425743103027,28.318864107131873
2,32,10,0.0761568546295166,10.10429859161377,5.360513925552368,8.767849206924552,600.9364128112793,6.188702583312988


==> runtime-figures/fig-analytical-runtime/resj3.csv <==
j,res,npoints,atimelower,atimemedian,atimeupper,ftimelower,ftimemedian,ftimeupper
3,4,10,3.4649133682250977,8.913516998291016,4.41610813140869,3.836625814437866,139.51969146728516,15.880030393600435
3,8,10,4.223775863647461,9.881854057312012,3.8794815540313596,4.10197377204895,140.211820602417,17.50789284706113
3,16,10,4.180169105529784,9.88924503326416,3.5339951515197754,4.09672260284421,142.74048805236816,19.717013835906954
3,32,10,3.7927985191345215,13.07988166809082,3.110808134078976,23.501437902450533,229.93648052215576,21.270114183425903

